A Pretty Expressive Printer (with Appendices)

Pretty printers make trade-offs between the expressiveness of their pretty printing language, the optimality objective that they minimize when choosing between different ways to lay out a document, and the performance of their algorithm. This paper presents a new pretty printer, $\Pi_e$, that is strictly more expressive than all pretty printers in the literature and provably minimizes an optimality objective. Furthermore, the time complexity of $\Pi_e$ is better than many existing pretty printers. When choosing among different ways to lay out a document, $\Pi_e$ consults a user-supplied cost factory, which determines the optimality objective, giving $\Pi_e$ a unique degree of flexibility. We use the Lean theorem prover to verify the correctness (validity and optimality) of $\Pi_e$, and implement $\Pi_e$ concretely as a pretty printer that we call PrettyExpressive. To evaluate our pretty printer against others, we develop a formal framework for reasoning about the expressiveness of pretty printing languages, and survey pretty printers in the literature, comparing their expressiveness, optimality, worst-case time complexity, and practical running time. Our evaluation shows that PrettyExpressive is efficient and effective at producing optimal layouts. PrettyExpressive has also seen real-world adoption: it serves as a foundation of a code formatter for Racket.

==> full-review.txt <==
OOPSLA 2023 Paper #307 Reviews and Comments
===========================================================================
Paper #307 An expressive and optimal pretty printer


Review #307A
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
Proposes a new set of combinators for pretty printing, generalizing
two dominant existing styles of pretty printers.  The new combinators
are proved to be strictly more expressive than existing ones.  A
layout algorithm is described and proved to be both correct and
optimal, in the sense that it is guaranteed to optimize a
user-provided measure of goodness, expressed using a flexible set of
algebraic operators.  Finally, the resulting pretty printing algorithm
is benchmarked against several existing pretty printers; it turns out
to be a little slower but still practical, while avoiding some
pathological cases where the existing ones perform very badly.

Assessment
----------
I enjoyed this paper a lot!

Pros:
  - Pretty printing is a perennial topic, and this seems to be a
    significant advance over the state of the art.  (I am not an
    expert on the state of the art, but I have implemented a number of
    pretty printers, so I feel equipped to appreciate much of what
    this paper contributes.)
  - The correctness, expressiveness, and (especially) optimality
    theorems are meaty.
  - The presentation is (mostly) very clear.  I particularly
    appreciated all the figures and examples -- very helpful!
  - The fact that everything is formalized in Lean is a nice bonus!

Cons:
  - Can't think of any.  :-)
  - Well, OK, the presentation does get pretty dense in the optimality
    section, and there are some other places where it can be improved.

Comments for authors
--------------------
*Larger points:*

Sections 3.1 and 3.2 are hard to understand because (a) they mention a
lot of terms that they don't define carefully and (b) they are quite
informal.  I only really started understanding when I got to 3.3.  I
would propose roughly *starting* with 3.3 -- i.e., make the
presentation more technical, using the intuitions and examples in 3.1
and 3.2 to illustrate the technical definitions as they are
introduced, rather than using them as a warmup.  I think this will be
much easier for readers -- the actual technicalities are not so
difficult, after all.

*Smaller points:*

7: the optimality objective -> an

23: unparanthesize exponentially

24: unitalicize optimal

26: comma after "possiblke"

28-33: "With the... printers" -- cut

75: "creates two formatting choices from layouts by arbitrary
sub-document" -- ?

104: "the document in Figure 1b is awkwardly constructed. It
105 would be more natural to use unaligned concatenation" -- explain.

107: cut "provably"

111 and 116: minimize

132: unfolded in which phase?

136: THE constructs

164: correctness and optimality?

189: in which paper?

236: comma after "that"

243: "However, it does not have the ability to cope with unavoidable
overflow" -- what does it do in this case?

251: The formulation -> This

268: "arbitrary-choice PPL" -- at this point in the paper, I don't
have a very clear idea what this is.  It would be really helpful to be
ultra-clear about it.

271: "seemingly"??

274 sharing SUB-documents

284: unaligned concatenation -- another phrase that I didn't
understand very well at this point (or ever, really)

288: "decouple the page width limit and 289 computation width limit"
-- these terms are undefined.

300, 301, 302: "The printer" is repeated too much.

315: to a SET OF layouts.

322: The concept of "placing" a layout was totally confusing to me, in
part because it was never defined carefully (at least until much
later, when concepts like column position become formal parameters).
In particular, I didn't understand the "type" of the placement
operation -- I guessed it takes a layout and a number and adds that
number of spaces to the first line in the layout, but was never
certain.

"While the final layout to present to users is placed at the column
position 0, a (sub)layout may be placed at a non-zeroth column
position during the rendering process." -- this was totally puzzling.

328: "Shape" seems to be a technical term, but it is not defined.

329: ditto "covers its length"

336: documentS

339: "As traditionally done, we for now ignore the 340 choice
operator" -- confusing.  Just say that choice will be handled in a
separate preprocessing step.

340: I wasn't sure here whether the "choice operator" was the same
thing as the "arbitrary choice operator".

342: choiceless documentS IS

354: change . to ;

369: Enclose this remark in parens.

documentsS

381: in the set, producing

404: Make the line between the two parts of the figure gray, or
dotted, or something

421: "we have already assumed that 𝑠 will be placed at the column
position" -- where?

432-440: Examples would be more illuminating here than just
pronouncing the rules (which are not very hard to read).

448: At this point, I understand the semantics pretty well, except I
don't have a good intuition for the role of c.

493: The -> An obvious

521: cut "same"

541: infiniteLY MANY

542: sortS

562: "F has sort Doc" -- not very precise: F should have a functional
sort whose RHS is Doc (it doesn't have to BE Doc)

583: How is E^\Sigma_R pronounced??

584 (and several places below): Adjacent math expressions need to be
separated by more than juset punctuation, unless they are very short
or very regular.

585: observing termination behavior

590: cut "we"

603: Cut "The following is true"

603-608: Could we see examples of the witness relations?

613-614: "This is what... small" -- cut

618: targets -- confusing wording (\Sigma_e is the source, not the
target, right?)

625: our COMPLEXITY analysis

Figure 7 was not very helpful to me -- could be cut

Conversely, I wanted some examples (or maybe better, non-examples) for
figure 8.

663: decisionS

672: without newlines, of length l,

674: "However, in practice, more constraints are recommended so that
the printer is not brittle in presence of rewriting rules. We discuss
more about this topic in Appendix C" -- belongs in a footnote

678: does not exceed

695: mention that your heights are 0-based (I was a little puzzled for
a minute)

713: a printing -> printing

715: In such case -> To guard against this

724: and -> or

724: "compute a maximum of overflow"

724: cut "Furthermore"

816: Remind the reader what a Pareto frontier is?

818, 819: the strict -> strict

831: conforms TO

881: caseS

911: concatenate

916: cut "simply"

917: cut "although"

922: documentS

923: contextS

944: concern efficiency

959: flattenED

1062: S-expressionS

General writing nit:
  - Sentences in English must start with a capital letter.  There are
    a dozen or so places with l.c. letters starting sentences (e.g.,
    line 148); find ways to rewrite them.

Questions for author response
-----------------------------
Is there anything interesting to say about the Lean formalization?



Review #307B
===========================================================================

Overall merit
-------------
B. Weak accept

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
Modern pretty printing approaches work by mapping a program term to some Document abstraction constructed from layout combinators, and then rendering the document to text, provided some constraints are observed (e.g. page width), or utility functions optimized (e.g. number of lines). This paper introduces yet another pretty printer, SnowFlake, which is both expressive and optimal. It is optimal according to a user specifiable cost factory (one of the novelties of the paper). All stage s in the pipe line are formalized, and explained in detail. The pretty printer is empirically compared to multiple existing pretty printers (efficiency, layout optimality), has a good worst-case complexity, and it’s correctness is verified using the Lean theorem prover.

Assessment
----------
This paper is once more witness to the intrinsic complexity of a seemingly simple, prosaic problem: pretty printing. I’m reminded of Bob Nystrom’s blog post “The hardest program I’ve ever written” ([http://journal.stuffwithstuff.com/2015/09/08/the-hardest-program-ive-ever-written/]) about his efforts to write a pretty printer for Dart. 

The paper is well-written, but very technical. To this reviewer, the formal detail eventually becomes excruciating. I would like the authors to provide some more high-level overview of how the parts fit together. A bit like Fig 7, but then architecturally. Nevertheless, the results are impressive, and the promise of having this pretty printer as the default in Racket, suggests it will set a new standard for similar pretty printer languages in the future. 

One thing I did miss, however, is that the combinator language is not discussed as a design choice; it follows directly from earlier work, and the key innovations are “under the hood”. In particular, I find (as a prospective pretty printer definer) the flatten construct very unintuitive, because it changes the layout of its argument. Thus, this seems a construct that is somehow *needed* to make it all work, but not *wanted* from the perspective of the pretty printer designer. One angle of PPL design is that the pretty printers defined with it are themselves “pretty”, but this is an angle unexplored by the paper. 

There is mention of two implementations, one in Ocaml, and one in Racket.  I missed a bit of concrete technical detail about how Snowflake is (to be) used as a pretty printing framework. Especially regarding how to deal with more fringe issues, that don’t surface in the formalization. For instance, it is unclear to me how one would deal with comments in the source program. Another question is, how to deal with different coding styles and selecting different layout styles for them. (E.g. Nystrom mentions the example of fluent interfaces in OO which require radically different formatting from straight-line imperative/OO statements.

Comments for authors
--------------------
One of the first references regarding PPLs is, Joëlle Coutaz’s, CMU technical report: “The box, a layout abstraction for user interface toolkits”. This paper introduces a layout combinator HorV, which means, layout horizontally, *or* vertically if it doesn’t fit. Does this correspond to the concept of choice the authors discuss here?  In any case, it might be a nice reference to include. 

Fig. 1: I found the examples counter-intuitive, since they format concrete program terms. It is contrived, because in this way the examples are actually convoluted ways to write the final output yourself (e.g. as a single literal string). Would a presentation be possible based on actual AST arguments? 

I found Section 4 on expressiveness and definability (linking to Felleisen’s macro definability) to be bordering on “math for math’s sake”, and ultimately not very instructive or relevant. Not everything that is true about an approach merits inclusion in the paper. But perhaps I am missing something.

Questions for author response
-----------------------------
Since the combinators are embedded in a host language (OCaml), I assume the pretty printers can be interleaved with arbitrary code. How did the authors ensure that this does not affect the complexity class?



Review #307C
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper presents a new pretty printer framework that supports both
traditional (Wadler style) and arbitrary choice pretty printing
frameworks.  The new language is more expressive than the existing
ones, and is parameterized by a user supplied cost-factory.  The
language implemention is formally verified to be correct and optimal.
An implementation is also described, along with benchmarks.

Assessment
----------
I found this paper to be well written, and particularly appreciate the
care taken with the related work.  Given that pretty printers have a
long history, "yet another pretty printer" must show compelling
improvements over existing work.  The detailed, formalized related
work comparison was crucial in this.

The language is relatively simple, yet more expressive than previous
work.  The authors argue for a kind of minimality, which justifies
each of its parts.

Pretty printing is done in a lot of applications, and the framework
presented in this paper is a reasonable foundation for newer
implementations.

The performance is not as compelling.  Asymptotically, it seems fine.
The benchmark examples provided are a bit mixed, but acceptable.

Comments for authors
--------------------
The performance, particularly on SExpFull, is a bit concerning,
especially given its use for Racket, but the less synthetic benchmarks
are somewhat reassuring.  Still, it would be nice if memoization
improvements are indeed able to help with this.


Is Wf really the best approach?  It seems like having this
(user-specified) fixed bound is useful in limiting (and being able to
analyze the limit) the number of configurations that need to be
maintained.  As observed on/around line 1091, the real issue is in
fact the number of configurations kept on the Pareto frontier.  What
are the tradeoffs of allowing the user to specify this more directly
instead of through the proxy of Wf?  Also, is there anything more that
can be said about behavior once a tainted set is introduced?


- In table 2, RandFit10k/Wadler, the time 42.65 does not have a unit.

Questions for author response
-----------------------------
- The question above about Wf: why is it a good proxy metric?
-- Also, is there any guidance for the user on picking a good Wf?

